Uplink Power Control for Distributed Massive MIMO with 1-Bit ADCs

We consider the problem of uplink power control for distributed massive multiple-input multiple-output systems where the base stations (BSs) are equipped with 1-bit analog-to-digital converters (ADCs). The scenario with a single-user equipment (UE) is first considered to provide insights into the signal-tonoise-and-distortion ratio (SNDR). With a single BS, the SNDR is a unimodal function of the UE transmit power. With multiple BSs, the SNDR at the output of the joint combiner can be made unimodal by adding properly tuned dithering at each BS. As a result, the UE can be effectively served by multiple BSs with 1-bit ADCs. Considering the signal-to-interference-plus-noise-anddistortion ratio (SINDR) in the multi-UE scenario, we aim at optimizing the UE transmit powers and the dithering at each BS based on the min-power and max-min-SINDR criteria. To this end, we propose three algorithms with different convergence and complexity properties. Numerical results show that, if the desired SINDR can only be achieved via joint combining across multiple BSs with properly tuned dithering, the optimal UE transmit power is imposed by the distance to the farthest serving BS (unlike in the unquantized case). In this context, dithering plays a crucial role in enhancing the SINDR, especially for UEs with significant path loss disparity among the serving BSs.

==> Figures/Data/Fig1.txt <==
Var1,Var2
-20,0.607873527804764
-19,0.764025308571107
-18,0.959880372012943
-17,1.20528560270267
-16,1.51236999449525
-15,1.89595730372194
-14,2.37395238945657
-13,2.96758392233715
-12,3.70126410808388
-11,4.60161221110802
-10,5.69486057793193
-9,7.00147797214121
-8,8.52671950507967
-7,10.2467608034191
-6,12.0933476094033
-5,13.9457210773467
-4,15.6427831832722
-3,17.0217503850235
-2,17.9688835364819
-1,18.4516283289611
0,18.5131545838213
1,18.2399860321607
2,17.7278235817447
3,17.0609903917111
4,16.3058931498101
5,15.5122620131726
6,14.7166050742977
7,13.9450784076262
8,13.2151606040707
9,12.5365889774716
10,11.9121932221289
11,11.3390217328896
12,10.8098851129241
13,10.3152570760739
14,9.84533717796176
15,9.3919653324701
16,8.95002030570426
17,8.51799919308467
18,8.09768374634736
19,7.69307619421205
20,7.30899646373484
21,6.94976948590176
22,6.6183072056782
23,6.31569826682771
24,6.04125716495557
25,5.7928998543474
26,5.56769238429047
27,5.36243516711037
28,5.17417166457643
29,5.00054196459725
30,4.83994080358585
31,4.69148676640995
32,4.5548519455818
33,4.43002620254368
34,4.31708737274233
35,4.21602555761339
36,4.12664044944641
37,4.0485060347992
38,3.98098511118147
39,3.92327281835872
40,3.87445233789905
41,3.83355087529999
42,3.79958907598705
43,3.77162054575149
44,3.74876047291332
45,3.73020400168995
46,3.71523555889148
47,3.7032310923142
48,3.69365509989839
49,3.68605425071932
50,3.68004914062845
51,3.67532532078826
52,3.67162439537824
53,3.66873565262459
54,3.66648849437598
55,3.66474572145461
56,3.6633977060782
57,3.66235737929492
58,3.66155598312401
59,3.66093950578452
60,3.66046572454302
61,3.6601017779617
62,3.65982219652587
63,3.65960731171928
64,3.65944198818124
65,3.65931461413083
66,3.6592163023669
67,3.65914026577703
68,3.65908132589501
69,3.65903553366379
70,3.65899987434416
71,3.65897204443033
72,3.65895027988989
73,3.65893322643033
74,3.65891984039348
75,3.65890931664938
76,3.65890103124723
77,3.65889449976249
78,3.65888934500037
79,3.65888527296718
80,3.65888205344436


==> Figures/Data/Fig2.txt <==
dist,SNDR_5,SNDR_7p5,SNDR_20
5,18.7073723779397,12.361288305949,15.0161025901764
10,14.3862652002931,14.7340700244819,16.6885715097604
15,8.42748867744138,17.4912253595592,18.4110502512177
20,4.70294040756272,19.800092964884,20.2297061200951
25,2.80062557716638,20.9373874020817,21.9527933928621
30,1.81110604914682,19.8521260252351,23.3595618772037
35,1.2753451861401,17.4304413450048,24.4738666121237
40,0.983054929769168,15.0247713828581,24.9539101885675
45,0.836220209981343,13.4509388483752,25.0659857583913
50,0.791458696456761,12.9300713731935,25.050758179731
55,0.836261791714032,13.4584131897809,25.1313779272836
60,0.983027245015057,15.0479591253274,24.9944738296761
65,1.27528280816961,17.454641821692,24.3184998535849
70,1.81110340746803,19.8822985925882,23.4798632837649
75,2.80202509035769,20.9282412532407,21.9412832897676
80,4.70446516231419,19.8396470976325,20.2197485651638
85,8.408358921253,17.5369972698194,18.4077219788721
90,14.4895076188464,14.7975529791405,16.5636351523547
95,18.7340360570646,12.3343965109552,15.1024278822877


==> Figures/Data/Fig3.txt <==
pwrdBm,UEat50,UEat10,UEat10wTun
-20,0.0251124369533269,0.61007726543888,0.61007726543888
-19,0.0316136800677484,0.766799634812785,0.766799634812785
-18,0.0397976725630935,0.963373017594462,0.963373017594462
-17,0.0500997775406607,1.20968254373357,1.20968254373357
-16,0.0630678837216828,1.51790535101597,1.51790535101597
-15,0.0793914242002398,1.90292579781965,1.90292579781965
-14,0.0999378398126274,2.38272502226764,2.38272502226764
-13,0.125798375586381,2.97862769641092,2.97862769641092
-12,0.158345563246583,3.71516682746089,3.71516682746089
-11,0.199305316019587,4.61911364258173,4.61911364258173
-10,0.250847257441738,5.71689155592691,5.71689155592691
-9,0.31569775663191,7.02920937809542,7.02920937809542
-8,0.39728114578321,8.56162344906534,8.56162344906534
-7,0.499895769298496,10.2906867994967,10.2906867994967
-6,0.628932855036579,12.1486171441667,12.1486171441667
-5,0.79114759753412,14.015244896214,14.015244896214
-4,0.994993177218725,15.7302070604012,15.7302070604012
-3,1.25102928351534,17.1316369940508,17.1316369940508
-2,1.57241615671811,18.1069396423107,18.1069396423107
-1,1.97550143375304,18.6249872236883,18.6249872113132
0,2.48049604335043,18.7307238395915,18.6693282714467
1,3.11220881582888,18.5128712829405,18.7248354798082
2,3.9007501280345,18.0698403291135,18.7942202178573
3,4.88198960784942,17.4892766753021,18.8807948961273
4,6.09730198926491,16.8416350097475,18.9885734932205
5,7.59166867187053,16.1815397323092,19.1223694289837
6,9.40843789612726,15.5513594438251,19.2878768750655
7,11.5780894902895,14.9841801272156,19.4917121768281
8,14.0980044045813,14.5055390628595,19.7413804168894
9,16.9028614257385,14.1343355495803,20.0451164648754
10,19.8346875248101,13.8834962183407,20.4115312986866
11,22.6377289888359,13.7607164332209,20.8489765245671
12,25.0099157500733,13.7693218478367,21.3645273052458
13,26.7097577840921,13.9091216448174,21.9624866423646
14,27.6536355583688,14.1770277435422,22.6423510525516
15,27.9253114919661,14.5671629804166,23.396275651856
16,27.6975976355714,15.0702008543875,24.2062763117455
17,27.1393123486151,15.6718265051681,25.0417579433213
18,26.3663566915377,16.3505204738219,25.8584719072623
19,25.4407675537526,17.0753056932579,26.6005569586461
20,24.3929357776997,17.804524210804,27.2074364762228
21,23.2446991256232,18.4868825017499,27.6261458862187
22,22.0229006097942,19.0656454928835,27.8264222010356
23,20.762192426829,19.485825432061,27.8117004412745
24,19.500633377169,19.7027763228012,27.6180711272134
25,18.2728837819276,19.6895710809279,27.2991304293022
26,17.1046942704101,19.4407562960641,26.9046461582519
27,16.0103943154352,18.9715869450927,26.4656601097078
28,14.9934411785266,18.3136399201202,25.993011716127
29,14.0491992372496,17.508657205467,25.4862992633948
30,13.1688088067541,16.6023272892524,24.9450446881613
31,12.3430150187244,15.6390350745857,24.3755413143189
32,11.5650292334111,14.6579995832713,23.7916075256623
33,10.8318699451321,13.6908789332486,23.21111507866
34,10.1441351617605,12.760767313832,22.6513275790984
35,9.50464994256743,11.8824202227393,22.1254190347835
36,8.91670045280529,11.0634540477475,21.6411864447893
37,8.38251233907726,10.3061704505211,21.2017553742169
38,7.9023448597489,9.60958508296511,20.8073680368387
39,7.47425239355262,8.9712376831886,20.4571933705832
40,7.0943576306633,8.38846019739928,20.1504028611618
41,6.75741758541182,7.85897095815177,19.8862998584905
42,6.45749127419647,7.38088325697084,19.6637934023252
43,6.18857497956804,6.95237306865764,19.4807429707775
44,5.94512221045439,6.57128449119709,19.3336179731276
45,5.72240271779405,6.23487260510798,19.2176406096193
46,5.51668749390012,5.93975719245221,19.1273087474827
47,5.32527566416146,5.68205701578695,19.0570575884568
48,5.14640280079318,5.45762279688847,19.0018297563501
49,4.97907830410036,5.26228593285887,18.9574201257612
50,4.82289303870218,5.09206188181394,18.9205697905256
51,4.67782400513703,4.94327683724153,18.8888617258176
52,4.54405108045388,4.81261408707583,18.8605151934678
53,4.42179660668021,4.69710092588096,18.8341859707443
54,4.31119788290288,4.59407423480144,18.8088551868153
55,4.21222101784962,4.50116476992245,18.7838282331871
56,4.1246189425936,4.41632344681361,18.75879842516
57,4.04792930885911,4.33788309288335,18.7338892819141
58,3.98150248657625,4.26462334939757,18.7096052551135
59,3.92454709754828,4.19579788310189,18.6866782300254
60,3.87618182031332,4.13109823552151,18.6658590299855
61,3.83548483995999,4.07055523927076,18.6477293098463
62,3.80153579379046,4.01440291318823,18.6325913776091
63,3.77344807022336,3.96293938173781,18.6204518188745
64,3.75039148579951,3.91641368746658,18.6110774587701
65,3.73160636933526,3.87495355281223,18.6040852144233
66,3.71641077451716,3.83853512401228,18.599031897138
67,3.70420258556294,3.80698627157239,18.5954830822185
68,3.69445787504952,3.7800114225254,18.5930551976345
69,3.68672684463787,3.75722645731076,18.5914337805922
70,3.68062816961899,3.7381950391937,18.5903751801788
71,3.67584237880939,3.72246097529009,18.5896988817912
72,3.67210482712609,3.70957398534997,18.5892759755607
73,3.66919858547081,3.69910825780836,18.5890172088263
74,3.66694757110138,3.69067431519811,18.5888624366321
75,3.66521012554145,3.68392528321513,18.5887720770711
76,3.6638732126035,3.67855893188276,18.5887206872274
77,3.66284727810785,3.67431668997405,18.5886922978962
78,3.66206182704571,3.67098074879151,18.5886770490098
79,3.66146168440908,3.66837004070345,18.588669076155
80,3.66100388319086,3.66633577722989,18.5886649476643


==> Figures/Data/Fig4.txt <==
x_gd_1bs,y_gd_1bs,x_fp_1bs,y_fp_1bs,x_bcd_1bs,y_bcd_1bs,x_2bs_50m,y_2bs_50m,x_2bs_10m,y_2bs_10m,x_2bs_10mTun,y_2bs_10mTun
1.952,8.2984,2.00000000134227,8.29684806315854,2.00327903385107,8.29567186866639,2.02842656971429,5.22059991327963,5.2782917588724,-3.97940008672038,5.2782917588724,-3.97940008672038
4.035,11.76,3.99999998572231,11.5542532372522,3.00541842232842,10.1705999132796,3.03086566688159,7.02059991327963,5.2782917588724,-3.97940008672038,5.2782917588724,-3.97940008672038
5.93,13.76,5.99997956226007,13.611873414203,4.01370554805854,11.5456718686664,4.03439504760034,8.32059991327963,5.2782917588724,-3.97940008672038,5.2782917588724,-3.97940008672038
7.991,15.01,7.99865262666007,15.2374248720619,5.0119738590165,12.6456718686664,5.00989021740234,9.32059991327963,5.2782917588724,-3.97940008672038,5.2782917588724,-3.97940008672038
10.0533,16.54,9.97975204491919,16.6964229814562,6.02138355460953,13.5956718686664,6.06611071978376,10.2205999132796,6.03955824358611,-3.3041850489543,6.03955824358611,-3.3041850489543
12.0156,18.1,11.8650452467905,18.123928598788,7.03568381666728,14.4456718686664,7.01728674435025,10.9205999132796,7.00982141695559,-2.47882445316342,7.00982141695559,-2.47882445316342
14,20.5,13.4685565941933,19.5849566930099,8.00543434179538,15.1956718686664,8.08894630827433,11.6205999132796,8.02412050081034,-1.7041850489543,8.02412050081034,-1.7041850489543
14.5314,21.9,14.5674350277384,21.0856344606303,9.02540704121739,15.9456718686664,9.10438535005364,12.2205999132796,9.09659516658081,-0.953611091039662,9.09659516658081,-0.953611091039662
14.6526,23.42,15.0843108216111,22.5897535226383,10.0231632598025,16.6707438240531,10.0169468356968,12.7205999132796,10.0892186714895,-0.253611091039659,10.0892186714895,-0.253611091039659
,,,,11.0237525006614,17.3832974789759,11.0844928544477,13.2958149510457,11.0724030606051,0.446388908960337,11.0724030606051,0.446388908960337
,,,,12.0200190060239,18.1332974789759,12.1193070790978,13.7958149510457,12.0063223864382,1.19695955417166,12.0063223864382,1.19695955417166
,,,,13.0192656648626,18.9832974789759,13.0480650370607,14.2205999132796,13.0785631164721,2.02231348641101,13.0785631164721,2.02231348641101
,,,,14.0392406189356,20.0084407672805,14.0748574386402,14.6958149510457,14.010055278647,2.94810566328284,14.010055278647,2.94810566328284
,,,,15.0167572192325,21.5584407672805,15.184863480537,15.1958149510457,15.0039722246175,4.32458907441621,15.0039722246175,4.32458907441621
,,,,,,16.0677723800729,15.5958149510457,,,16.0031,12.17
,,,,,,17.1037829606126,16.0958149510457,,,17.025,16.09
,,,,,,18.078244824323,16.5958149510457,,,18.03,18.5
,,,,,,19.0128509197215,17.1714567371157,,,19.04,20.47
,,,,,,20.002558648094,17.7714567371157,,,20.01,22.27
,,,,,,21.0077005893253,18.5714567371157,,,21.02,23.94


==> Figures/Data/Fig5.txt <==
dist,sindr13,sindr20
5,0.020599913279625,24.0205999132796
15,6.02059991327963,22.0194306340165
25,11.0205999132796,21.0205999132796
35,13.0205999132796,19.0205999132796
45,15.0205999132796,18.0205999132796
55,15.0205999132796,18.0205999132796
65,13.0205999132796,19.0205999132796
75,11.0205999132796,21.0205999132796
85,6.02059991327963,22.0194306340165
95,0.020599913279625,24.0205999132796


==> Figures/Data/Fig6.txt <==
Dist,y_p_5dbm,y_p7p5dBm,y_p20dBm,y_p30dBm, y_20dBm_notun
5,13.2222222222222,15.2539682539683,20.3333333333333,21.7555555555556,15.5161 
15,5.96598639455782,15.5161290322581,21.2608695652174,21.7555555555556,17.9630
25,2.11246200607903,14.7538461538462,21.7555555555556,21.7555555555556,19.0784 
35,0.988349514563107,11.3373493975904,21.7555555555556,21.7555555555556,20.3333 
45,0.656957928802589,8.94174757281553,21.7555555555556,21.7555555555556,21.2609 
55,0.656957928802589,9.03921568627451,21.7555555555556,21.7555555555556,21.2609  
65,0.996101364522417,11.641975308642,21.7555555555556,21.7555555555556,20.3333
75,2.14110429447853,15.2539682539683,21.7555555555556,21.7555555555556,19.0784
85,6.06206896551724,15.7868852459016,21.2608695652174,21.7555555555556,17.9630
95,13.6285714285714,15.5161290322581,20.7872340425532,21.7555555555556,15.5161

